A low frequency sub-arcsecond view of powerful radio galaxies in rich-cluster environments: 3C 34 and 3C 320

Models of radio galaxy physics have been primarily based on high frequency ($\geqslant$1 GHz) observations of their jets, hotspots, and lobes. Without highly resolved low frequency observations, which provide information on older plasma, our understanding of the dynamics of radio galaxies and their interaction with their environment is limited. Here, we present the first sub-arcsecond (0.3") resolution images at 144 MHz of two powerful radio galaxies situated in rich cluster environments, namely 3C 34 and 3C 320, using the International Low Frequency Array Telescope. We detect for the first time at low frequencies a plethora of structures in these objects, including strikingly large filaments across the base of the lobes in both sources, which are spatially associated with dense regions in the ambient medium. For 3C 34 we report a spectral flattening in the region of the central filament, suggesting that the origin of the filaments is related to the presence of large-scale ordered magnetic fields. We also report periodic total intensity and spectral index banding of diffuse emission in the eastern lobe, seen for the first time in radio galaxy lobes. The hotspot complexes are resolved into multiple fragments of varying structure and spectral index; we discuss the implications for particle acceleration and jet termination models. We find at most smooth gradients in the spectral behaviour of the hotspot structure suggesting that particle acceleration, if present, may be occurring throughout the complex, in contrast to simple models, but different jet termination models may apply to both sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
